Fortress: Securing IoT Peripherals with Trusted Execution Environments

With the increasing popularity of Internet of Things (IoT) devices, securing sensitive user data has emerged as a major challenge. These devices often collect confidential information, such as audio and visual data, through peripheral inputs like microphones and cameras. Such sensitive information is then exposed to potential threats, either from malicious software with high-level access rights or transmitted (sometimes inadvertently) to untrusted cloud services. In this paper, we propose a generic design to enhance the privacy in IoT-based systems by isolating peripheral I/O memory regions in a secure kernel space of a trusted execution environment (TEE). Only a minimal set of peripheral driver code, resident within the secure kernel, can access this protected memory area. This design effectively restricts any unauthorised access by system software, including the operating system and hypervisor. The sensitive peripheral data is then securely transferred to a user-space TEE, where obfuscation mechanisms can be applied before it is relayed to third parties, e.g., the cloud. To validate our architectural approach, we provide a proof-of-concept implementation of our design by securing an audio peripheral based on inter-IC sound (I2S), a serial bus to interconnect audio devices. The experimental results show that our design offers a robust security solution with an acceptable computational overhead.

==> plots/data/bench_copy.csv <==
Buffer Size (KB),Linux (cycles) no flush,Linux (cycles) with flush,OPTEE OS (cycles) no flush,OPTEE OS (cycles)  with flush,OPTEE OS --> TA (cyles) no flush,OPTEE-TA-with-flush,Linux --> App no flush,Linux-App-with-flush
1,3,19,5,17,3212.64,102657.34,6,24
2,4,25,7,28,3711.58,206725.7,9,35
3,5,37,10,35,4423.28,318783.88,11,43
4,7,43,13,46,2202.44,433211.48,13,66
5,9,54,14,54,4032.96,546307.26,16,67
6,10,70,16,61,3258.26,665545.84,18,79
7,12,81,19,71,2478.48,771326.7,23,88
8,14,86,21,79,4003.56,889187.86,28,110
9,15,82,23,89,3066.18,1018665.48,25,106
10,17,87,26,96,1130.66,1129463.6,27,126
11,18,90,30,105,1819.16,1270734.22,29,146
12,20,93,30,115,2030.18,1398143.38,34,156
13,22,109,33,121,3125.46,1504153.68,33,175
14,23,118,35,131,2028.28,1648546.92,36,177
15,25,121,37,141,3575.62,1771529.08,38,200
16,26,134,40,142,1419.48,1873278.52,40,217
17,28,115,41,147,2405.66,1966769.44,44,238
18,30,118,43,155,2612.72,2052970.22,66,261
19,31,116,45,161,3124.4,2160425.78,47,220
20,33,125,47,163,3721.98,2246377.48,49,209
21,34,120,50,184,2426.88,2346392.88,53,197
22,36,129,52,178,2130.4,2444425.38,58,211
23,38,125,54,185,5608.2,2544871.72,57,206
24,39,125,57,180,2662.38,2649562.3,65,202
25,41,125,59,201,5207.42,2739511.12,64,207
26,42,129,61,213,2653.32,2836190.48,70,232
27,44,122,69,215,5421.08,2934977,76,215
28,46,130,70,235,2098,3052736.42,80,212
29,47,128,73,249,1901.4,3160642.38,82,208
30,59,127,77,245,5024.78,3268018.44,82,227
31,60,128,84,262,3672.64,3373082.7,91,221
32,60,129,80,280,3428.8,3471248.9,101,220

==> plots/data/bench_copy.old.csv <==
Buffer Size (KB),Linux (cycles) no flush,Linux (cycles) with flush,OPTEE-OS-no-flush,OPTEE-OS-with-flush,OPTEE-OS-TA-no-flush,OPTEE-OS-TA-with-flush
1,3,19,5,17,3212.64,102657.34
2,4,25,7,28,3711.58,206725.7
3,5,37,10,35,4423.28,318783.88
4,7,43,13,46,2202.44,433211.48
5,9,54,14,54,4032.96,546307.26
6,10,70,16,61,3258.26,665545.84
7,12,81,19,71,2478.48,771326.7
8,14,86,21,79,4003.56,889187.86
9,15,82,23,89,3066.18,1018665.48
10,17,87,26,96,1130.66,1129463.6
11,18,90,30,105,1819.16,1270734.22
12,20,93,30,115,2030.18,1398143.38
13,22,109,33,121,3125.46,1504153.68
14,23,118,35,131,2028.28,1648546.92
15,25,121,37,141,3575.62,1771529.08
16,26,134,40,142,1419.48,1873278.52
17,28,115,41,147,2405.66,1966769.44
18,30,118,43,155,2612.72,2052970.22
19,31,116,45,161,3124.4,2160425.78
20,33,125,47,163,3721.98,2246377.48
21,34,120,50,184,2426.88,2346392.88
22,36,129,52,178,2130.4,2444425.38
23,38,125,54,185,5608.2,2544871.72
24,39,125,57,180,2662.38,2649562.3
25,41,125,59,201,5207.42,2739511.12
26,42,129,61,213,2653.32,2836190.48
27,44,122,69,215,5421.08,2934977
28,46,130,70,235,2098,3052736.42
29,47,128,73,249,1901.4,3160642.38
30,59,127,77,245,5024.78,3268018.44
31,60,128,84,262,3672.64,3373082.7
32,60,129,80,280,3428.8,3471248.9

==> plots/data/decryption.csv <==
index,Buffer Size (KiB),ECB,CBC,CTR,GCM
1,16,11963,8765,9624,14847
2,32,12516,15153,13006,21709
3,64,20091,24072,24711,41252
4,128,41564,48548,49009,75906

==> plots/data/encryption.csv <==
index,Buffer Size (KiB),ECB,CBC,CTR,GCM
1,16,11977,10998,15596,14777
2,32,18207,17341,18680,26456
3,64,26584,29780,32679,42664
4,128,51875,56899,58479,84166

==> plots/data/mmio_read.csv <==
index, op, linux, optee
2, ioread8, 26, 26
4, ioread16, 26, 26
6, ioread32, 27, 26


==> plots/data/mmio_write.csv <==
index, op, linux, optee
2, iowrite8, 25, 25
4, iowrite16, 24, 24
6, iowrite32, 24, 24

==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 3 pt 4 ps 1 dt 1 #blue solid line -- empty square points
set style line 2099  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1


==> plots/temp/data/macro_kmeans.csv <==
dataset_size, nosgx_poly_ni(ms), sgx_part(ms), sgx_nopart(ms)
3000, 324.8, 00, 2745.2
6000, 423.6, 00, 3499.8
9000, 541, 00, 5393.2
12000, 686.2, 00, 7675.6

==> plots/temp/data/macro_pagerank.csv <==
dataset_size,nosgx_poly_ni(ms),sgx_part(ms),sgx_nopart(ms)
1000, 1021, 4956.25, 6168.6
2000, 1287.8, 7548.5, 8573.2
3000, 1620.2, 10781, 11571.6
4000, 2110.2, 15448, 15922.2


==> plots/temp/data/macro_regression.csv <==
dataset_size,nosgx_poly_ni(ms),sgx_part(ms),sgx_nopart(ms)
5000, 545, 2404, 2880.5
10000, 642, 2626, 3100
15000, 739, 2859, 3302
20000, 816.5, 3090.5, 3535


==> plots/temp/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


set style line 2001  lc rgb "#E72322" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

